Trends and Progress in Nuclear and Hadron Physics: a straight or winding road

Quantitative calculations of the properties of hadrons and nuclei, with assessed uncertainties, have emerged as competitive with experimental measurements in a number of major cases. We may well be entering an era where theoretical predictions are critical for experimental progress. Cross-fertilization between the fields of relativistic hadronic structure and non-relativistic nuclear structure is readily apparent. Non-perturbative renormalization methods such as Similarity Renormalization Group and Okubo-Lee-Suzuki schemes as well as many-body methods such as Coupled Cluster, Configuration Interaction and Lattice Simulation methods are now employed and advancing in both major areas of physics. New algorithms to apply these approaches on supercomputers are shared among these areas of physics. The roads to success have intertwined with each community taking the lead at various times in the recent past. I briefly sketch these fascinating paths and comment on some symbiotic relationships. I also overview some recent results from the Hamiltonian Basis Light-Front Quantization approach.

==> history.txt <==
Version history for the SVJour2 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
23.07.04  svjour2.cls   2.0   first official release, version number 2.0

18.10.04  svjour2.cls   2.1   layout of header modified; new abstract
                              element \ESM; new command \tableheadseprule

25.10.04  svjour2.cls   2.2   layout of header modified

25.10.04  svglov2.clo   2.1   layout modified

19.11.04  svjour2.cls   2.3   \date{\notused} implemented, cosmetics

 1.12.04  svjour2.cls   2.4   language dependencies cleaned, new command:
                              \CRclass for CR Subject Classification

 3.12.04  svjour2.cls   2.5   language section made compatible to babel,
                              new environment: translation

 8.12.04  svjour2.cls   2.6   remove spurious spaces from language section
                              to allow for mixed languages with "babel"; bug
                              reported by Andreas Bühmann, TU Kaiserslautern

16.12.04  svjour2.cls   2.7   fixed \sidecaption; it was broken when used
                              along with hyperref package; bug reported by
                              Andreas Bühmann, TU Kaiserslautern

15.03.05  usrguid2    silent  fixed wrong class name in demo
                              \documentclass line; bug reported by
                              Andreas Bühmann, TU Kaiserslautern

29.08.05  svjour2.cls   2.8   new command \nosectrule to suppress the rule
                              above the next \section heading in twocolumn
                              mode - useful for sections that start directly
                              beneath the running head separator

